LASSi: Metric based I/O analytics for HPC

LASSi is a tool aimed at analyzing application usage and contention caused by use of shared resources (filesystem or network) in a HPC system. LASSi was initially developed to support the ARCHER system where there are large variations in application requirements and occasional user complaints regarding filesystem performance manifested by variation in job runtimes or poor interactive response. LASSi takes an approach of defining derivative risk and ops metrics that relate to unusually high application I/O behaviour. The metrics are shown to correlate to applications that can experience variable performance or that may impact the performance of other applications. LASSi uses I/O statistics over time to provide application I/O profiles and has been automated to generate daily reports for ARCHER. We demonstrate how LASSi provides holistic I/O analysis by monitoring filesystem I/O, generating coarse profiles of filesystems and application runs and automating analysis of application slowdown using metrics.

==> readme.txt <==
SCS proceedings Latex style

The SCS proceedings style is usually adapted each year for different conferences. Thus you have to make sure that you are using the style for the current year.

The style comprises the following files which you should never change:

scsproc.sty
scsproc.bst
scspaperproc.cls
scsprocbib.tex

Note that the copyright notice *must* be properly set by the author. In case there are any questions about this, please contact your respective conference or symposium chair.

